ZipPIR: High-throughput Single-server PIR without Client-side Storage

Private Information Retrieval (PIR) allows a client to privately access a database without revealing which element is accessed. Initial PIR protocols based on Ring Learning with Errors (RLWE) demonstrated the practicality of PIR, but achieve limited throughput. Alternatively, high-throughput protocols leverage an offline phase that requires substantial client-side storage (e.g., hints in SimplePIR) or involve prohibitive communication costs during the offline phase (e.g., Piano). These limitations conflict with the practical constraints of resource-limited clients and are further exacerbated by dynamic databases, where updates necessitate costly regeneration and retransmission of hints. To address these challenges, we propose ZipPIR, a high-throughput PIR protocol that compresses LWE ciphertexts into significantly smaller Paillier ciphertexts. ZipPIR leverages the offline phase to obtain this size reduction without incurring the associated computational cost in the online phase. Moreover, under computational assumptions, ZipPIR features an almost silent offline phase, requiring no communication beyond an initial public key, enabling the server to independently generate and update hints during idle times without client interaction. ZipPIR achieves over 2 GB/s of throughput - comparable to state-of-the-art protocols such as SimplePIR - without the need for a large client-stored hint. For PIR over a 1 GB database, ZipPIR has up to 10x higher throughput than existing protocols with no client-side storage, while requiring less than 200 KB of server-side storage per client, significantly enhancing scalability for practical deployments. While prior PIR protocols using Paillier are very inefficient, ZipPIR is the first PIR protocol using Paillier that achieves throughput that is competitive with state-of-the-art PIR protocols.

==> data/chen.csv <==
slots, LogN, LogQ, LogP, total_time_ms, compressed_size_B, LWE_size_B
25, 12, 60, 49, 35, 65545, 819200
50, 12, 60, 49, 55, 65545, 1638400
75, 12, 60, 49, 89, 65545, 2457600
100, 12, 60, 49, 94, 65545, 3276800
125, 12, 60, 49, 90, 65545, 4096000
150, 12, 60, 49, 147, 65545, 4915200
175, 12, 60, 49, 157, 65545, 5734400
200, 12, 60, 49, 153, 65545, 6553600
225, 12, 60, 49, 157, 65545, 7372800
250, 12, 60, 49, 153, 65545, 8192000
275, 12, 60, 49, 274, 65545, 9011200
300, 12, 60, 49, 267, 65545, 9830400
325, 12, 60, 49, 287, 65545, 10649600
350, 12, 60, 49, 265, 65545, 11468800
375, 12, 60, 49, 277, 65545, 12288000
400, 12, 60, 49, 286, 65545, 13107200
425, 12, 60, 49, 299, 65545, 13926400
450, 12, 60, 49, 301, 65545, 14745600
475, 12, 60, 49, 287, 65545, 15564800
500, 12, 60, 49, 300, 65545, 16384000
525, 12, 60, 49, 547, 65545, 17203200
550, 12, 60, 49, 534, 65545, 18022400
575, 12, 60, 49, 536, 65545, 18841600
600, 12, 60, 49, 532, 65545, 19660800
625, 12, 60, 49, 511, 65545, 20480000
650, 12, 60, 49, 510, 65545, 21299200
675, 12, 60, 49, 547, 65545, 22118400
700, 12, 60, 49, 503, 65545, 22937600
725, 12, 60, 49, 523, 65545, 23756800
750, 12, 60, 49, 542, 65545, 24576000
775, 12, 60, 49, 542, 65545, 25395200
800, 12, 60, 49, 505, 65545, 26214400
825, 12, 60, 49, 561, 65545, 27033600
850, 12, 60, 49, 528, 65545, 27852800
875, 12, 60, 49, 559, 65545, 28672000
900, 12, 60, 49, 546, 65545, 29491200
925, 12, 60, 49, 552, 65545, 30310400
950, 12, 60, 49, 538, 65545, 31129600
975, 12, 60, 49, 522, 65545, 31948800
1000, 12, 60, 49, 533, 65545, 32768000

==> data/table2_binkey.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717564003137486,25,630,64,1,1,768,483840,1,768,126200,5175,0,5773094,238620,6171970,396579,24477,758
1717564356308179,50,630,64,1,1,768,483840,2,1536,252400,5990,0,5980250,361407,6127192,309881,48614,757
1717564716809838,75,630,64,1,1,768,483840,2,1536,378600,6020,0,6101131,457788,6509035,509281,48722,781
1717565092842027,100,630,64,1,1,768,483840,3,2304,504800,6101,0,5894796,468288,6744016,670134,72856,768
1717565459965638,125,630,64,1,1,768,483840,4,3072,631000,5998,0,6011321,289773,6447436,584649,96661,630
1717565853543226,150,630,64,1,1,768,483840,4,3072,757200,6134,0,6326927,321588,6936260,747402,97234,625
1717566254481600,175,630,64,1,1,768,483840,5,3840,883400,6010,0,6335017,461845,6612295,557481,121198,520
1717566648276255,200,630,64,1,1,768,483840,5,3840,1009600,6028,0,5682627,391489,6438051,535329,121414,1001
1717567052717413,225,630,64,1,1,768,483840,6,4608,1135800,5057,0,6356748,496816,6357799,449795,145491,946
1717567466258379,250,630,64,1,1,768,483840,7,5376,1262000,6023,0,6206076,465984,6392157,591749,170327,907
1717567876994453,275,630,64,1,1,768,483840,7,5376,1388200,6009,0,6133515,377831,6692743,583475,169691,1050
1717568297105246,300,630,64,1,1,768,483840,8,6144,1514400,5302,0,6612936,387474,6391180,313651,194013,932
1717568722073631,325,630,64,1,1,768,483840,8,6144,1640600,5992,0,6608128,316379,6687372,506126,193694,911
1717569157278145,350,630,64,1,1,768,483840,9,6912,1766800,6001,0,6578498,306248,6807446,932642,217933,918
1717569564614465,375,630,64,1,1,768,483840,10,7680,1893000,11134,0,5576623,186822,6257710,473659,242649,1196
1717569980401004,400,630,64,1,1,768,483840,10,7680,2019200,5941,0,6068141,543051,6343923,590143,242124,1132
1717570413606897,425,630,64,1,1,768,483840,11,8448,2145400,7559,0,6254567,444868,6742824,442060,267140,1132
1717570846318752,450,630,64,1,1,768,483840,11,8448,2271600,6052,0,5726649,256380,6338404,369127,266793,925
1717571307137846,475,630,64,1,1,768,483840,12,9216,2397800,10296,0,7282963,862193,6033646,454449,290098,885
1717571765963834,500,630,64,1,1,768,483840,13,9984,2524000,6001,0,6849500,558384,7441423,812866,314534,1155
1717572208292456,525,630,64,1,1,768,483840,13,9984,2650200,5909,0,5939953,491632,6710053,354780,314413,973
1717572670417832,550,630,64,1,1,768,483840,14,10752,2776400,6009,0,6454374,539531,6456257,431232,340189,1180
1717573147611700,575,630,64,1,1,768,483840,15,11520,2902600,6011,0,6986343,615108,7017522,592828,364308,853
1717573608474851,600,630,64,1,1,768,483840,15,11520,3028800,5979,0,6156219,488134,6091213,315465,364065,1673
1717574073659495,625,630,64,1,1,768,483840,16,12288,3155000,6074,0,6670683,461119,6301582,316207,388919,2762
1717574552295002,650,630,64,1,1,768,483840,16,12288,3281200,6031,0,6658078,452601,6438723,407535,387999,1384
1717575042202250,675,630,64,1,1,768,483840,17,13056,3407400,6034,0,6985150,606201,6304621,551878,411584,646
1717575503751805,700,630,64,1,1,768,483840,18,13824,3533600,6015,0,5898736,350465,6215654,274875,435638,1087
1717575983878017,725,630,64,1,1,768,483840,18,13824,3659800,5896,0,6080175,375774,6537617,288795,436848,1139
1717576459593415,750,630,64,1,1,768,483840,19,14592,3786000,6019,0,6339442,766073,6623212,453071,461787,1071
1717576961105133,775,630,64,1,1,768,483840,19,14592,3912200,6017,0,7038771,595340,6758370,477040,460708,1996
1717577447834251,800,630,64,1,1,768,483840,20,15360,4038400,6013,0,6228425,720803,6550016,367964,484059,2612
1717577942343566,825,630,64,1,1,768,483840,21,16128,4164600,6011,0,6442707,791267,6326715,722080,508548,960
1717578446922659,850,630,64,1,1,768,483840,21,16128,4290800,5819,0,6322168,497042,6361943,369140,509186,872
1717578945852751,875,630,64,1,1,768,483840,22,16896,4417000,5963,0,5898717,433465,6581159,426654,533690,2041
1717579466973531,900,630,64,1,1,768,483840,22,16896,4543200,6134,0,6274918,727511,6622428,466931,531606,1251
1717580002720774,925,630,64,1,1,768,483840,23,17664,4669400,5060,0,6997162,710396,7805073,909688,558001,616
1717580524871919,950,630,64,1,1,768,483840,24,18432,4795600,6049,0,6502747,684702,6719280,680973,581901,1730
1717581049307458,975,630,64,1,1,768,483840,24,18432,4921800,5999,0,6895678,528352,6313186,259485,580922,1363
1717581592986899,1000,630,64,1,1,768,483840,25,19200,5048000,5996,0,6880094,572444,7308611,710705,605531,999


==> data/table2_binkey_switched.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717564070510202,25,630,20,1,1,768,483840,1,768,39437,6048,0,2062596,273954,3017994,160524,24886,1340
1717564428187625,50,630,20,1,1,768,483840,1,768,78875,5988,0,2134228,221643,3275885,316941,24716,950
1717564791273520,75,630,20,1,1,768,483840,1,768,118312,5980,0,2120369,192354,3381023,211477,24881,1037
1717565170678423,100,630,20,1,1,768,483840,1,768,157750,6019,0,2260053,238795,3539654,265793,24954,1178
1717565544134694,125,630,20,1,1,768,483840,2,1536,197187,6008,0,2282159,288072,3909686,314215,54578,11647
1717565936922202,150,630,20,1,1,768,483840,2,1536,236625,6047,0,2340774,283739,3712193,317527,49147,949
1717566342955393,175,630,20,1,1,768,483840,2,1536,276062,6005,0,2381697,299217,4024636,211127,49031,1133
1717566736658880,200,630,20,1,1,768,483840,2,1536,315500,5998,0,2436393,286692,3895774,303482,49905,1986
1717567145671294,225,630,20,1,1,768,483840,3,2304,354937,6023,0,2394847,212916,4253231,183862,73652,1476
1717567560002303,250,630,20,1,1,768,483840,3,2304,394375,5561,0,2437822,155893,4261464,355259,74137,2459
1717567970991997,275,630,20,1,1,768,483840,3,2304,433812,6040,0,2418024,176097,4188306,212892,73837,1109
1717568392641437,300,630,20,1,1,768,483840,3,2304,473250,6043,0,2262279,263780,4276649,349631,73526,576
1717568823564269,325,630,20,1,1,768,483840,4,3072,512687,6053,0,2575209,282231,4379514,350783,97922,1412
1717569252703406,350,630,20,1,1,768,483840,4,3072,552125,5957,0,2108693,175156,4139633,230971,98146,1370
1717569662027694,375,630,20,1,1,768,483840,4,3072,591562,5997,0,2017087,173162,4381767,424935,97860,902
1717570078632563,400,630,20,1,1,768,483840,4,3072,631000,6002,0,2088853,189625,4202975,249323,104381,19751
1717570514108428,425,630,20,1,1,768,483840,5,3840,670437,7548,0,2037002,173937,4519836,409963,123272,3123
1717570949679605,450,630,20,1,1,768,483840,5,3840,709875,6002,0,2397608,263432,4265726,244913,123338,2532
1717571413338615,475,630,20,1,1,768,483840,5,3840,749312,6036,0,2353028,247298,4415433,430789,122498,1281
1717571869740044,500,630,20,1,1,768,483840,5,3840,788750,11189,0,2050556,188466,4443211,478559,122692,1457
1717572317880539,525,630,20,1,1,768,483840,6,4608,828187,11124,0,2312185,195888,4591653,404130,146742,408
1717572783584102,550,630,20,1,1,768,483840,6,4608,867625,6016,0,2635557,137568,4517239,502431,147755,2792
1717573263496815,575,630,20,1,1,768,483840,6,4608,907062,5974,0,2415013,242089,4768334,420424,147515,1090
1717573717696475,600,630,20,1,1,768,483840,6,4608,946500,5688,0,2211910,258108,4302285,282695,146747,1480
1717574182958417,625,630,20,1,1,768,483840,7,5376,985937,6028,0,2249561,215169,4210618,284197,170989,1418
1717574676595968,650,630,20,1,1,768,483840,7,5376,1025375,5989,0,2584474,207950,5128082,417892,172540,4424
1717575159262718,675,630,20,1,1,768,483840,7,5376,1064812,4732,0,2246188,233401,4781540,262558,171384,759
1717575621566760,700,630,20,1,1,768,483840,7,5376,1104250,10612,0,2352592,296453,4679655,270043,171845,1989
1717576104508768,725,630,20,1,1,768,483840,8,6144,1143687,5992,0,2346601,259870,4561124,512369,196505,3927
1717576574996625,750,630,20,1,1,768,483840,8,6144,1183125,5975,0,2271902,205836,4288605,535041,194858,1116
1717577084681895,775,630,20,1,1,768,483840,8,6144,1222562,6240,0,2424515,180110,4733515,539278,195896,1012
1717577569545491,800,630,20,1,1,768,483840,8,6144,1262000,5980,0,2194691,197435,4791667,479911,196357,1398
1717578065544437,825,630,20,1,1,768,483840,9,6912,1301437,13482,0,2265802,133192,4723668,581192,220301,1039
1717578576434965,850,630,20,1,1,768,483840,9,6912,1340875,6159,0,2492611,242621,5011227,580234,223961,13141
1717579076702954,875,630,20,1,1,768,483840,9,6912,1380312,14702,0,2410621,212078,5024274,767394,220335,1066
1717579595243889,900,630,20,1,1,768,483840,9,6912,1419750,5972,0,2434073,247470,4744594,747054,223867,11833
1717580133042527,925,630,20,1,1,768,483840,10,7680,1459187,6029,0,2201816,201505,4934919,378109,246883,3402
1717580650849772,950,630,20,1,1,768,483840,10,7680,1498625,6008,0,2084965,192735,4655411,539716,244762,1820
1717581174941383,975,630,20,1,1,768,483840,10,7680,1538062,6122,0,2031609,167962,4586487,480313,244883,2614
1717581723702859,1000,630,20,1,1,768,483840,10,7680,1577500,5986,0,2318292,215673,4671334,715899,243890,1176


==> data/table2_nonbinkey.csv <==
id,num_cts,n,log_q,binaryKeys,s,paillier_pk_size_B,compression_key_size_B,num_additive_cts,compressed_ct_size_B,lwe_ct_size_B,keygen_time_us_mean,keygen_time_us_std,key_expand_time_us_mean,key_expand_time_us_std,compress_time_us_mean,compress_time_us_std,decrypt_compressed_time_us_mean,decrypt_compressed_time_us_std,
1717563860535230,25,630,64,0,1,768,483840,2,1536,126200,6064,0,6158396,691193,6020580,491508,48615,742
1717564212040483,50,630,64,0,1,768,483840,3,2304,252400,6011,0,5859200,489866,6555011,809081,73090,896
1717564564059743,75,630,64,0,1,768,483840,4,3072,378600,7800,0,5664167,367151,6028981,390654,96838,756
1717564940202076,100,630,64,0,1,768,483840,5,3840,504800,5688,0,5973233,524551,6889106,540136,121462,524
1717565307181890,125,630,64,0,1,768,483840,6,4608,631000,8130,0,5730220,507409,5924105,505703,145738,863
1717565688849391,150,630,64,0,1,768,483840,7,5376,757200,6063,0,6003790,390745,6134458,416358,170293,797
1717566090010331,175,630,64,0,1,768,483840,8,6144,883400,5978,0,6354645,499321,6436008,562562,193659,880
1717566494170292,200,630,64,0,1,768,483840,10,7680,1009600,6002,0,6008523,468783,6579923,501668,241828,792
1717566889635901,225,630,64,0,1,768,483840,11,8448,1135800,5968,0,6306561,389181,6245467,676933,266274,830
1717567304665277,250,630,64,0,1,768,483840,12,9216,1262000,7641,0,6463070,564445,6552507,603342,290976,837
1717567708757885,275,630,64,0,1,768,483840,13,9984,1388200,6028,0,5965839,452534,5993767,474556,315050,1086
1717568127013538,300,630,64,0,1,768,483840,14,10752,1514400,6046,0,6443767,394880,5997930,568538,338197,1113
1717568548717662,325,630,64,0,1,768,483840,15,11520,1640600,6003,0,6052266,301831,6319075,339981,363083,939
1717568979873865,350,630,64,0,1,768,483840,16,12288,1766800,5992,0,6174058,252056,5967427,454100,388783,2261
1717569406312717,375,630,64,0,1,768,483840,18,13824,1893000,5821,0,5480901,249989,6268494,410363,436551,1345
1717569815664456,400,630,64,0,1,768,483840,19,14592,2019200,5997,0,5669022,378968,6070111,365604,461928,1117
1717570237850969,425,630,64,0,1,768,483840,20,15360,2145400,5996,0,5680074,341662,6566702,672786,485804,2127
1717570683193015,450,630,64,0,1,768,483840,21,16128,2271600,6049,0,6700019,606649,6265985,288964,508577,1181
1717571125446226,475,630,64,0,1,768,483840,22,16896,2397800,6012,0,6747493,721910,6776489,943482,533773,1247
1717571573135814,500,630,64,0,1,768,483840,23,17664,2524000,6017,0,5713634,364982,6289694,339966,555964,1126
1717572034030881,525,630,64,0,1,768,483840,24,18432,2650200,5998,0,5841500,584899,6187504,448924,581121,2017
1717572492166186,550,630,64,0,1,768,483840,25,19200,2776400,6034,0,6321823,778818,6613677,435452,606811,1168
1717572953891061,575,630,64,0,1,768,483840,27,20736,2902600,6004,0,5748109,400722,6703278,669131,653604,1068
1717573434596634,600,630,64,0,1,768,483840,28,21504,3028800,5989,0,6095983,494574,6403485,359729,677888,1366
1717573891511332,625,630,64,0,1,768,483840,29,22272,3155000,5142,0,6174218,830450,6340617,285494,702672,1545
1717574367138569,650,630,64,0,1,768,483840,30,23040,3281200,6016,0,6423457,566643,6971687,747148,726957,1937
1717574852057288,675,630,64,0,1,768,483840,31,23808,3407400,6034,0,5899341,526025,6630697,465268,751396,1334
1717575326760732,700,630,64,0,1,768,483840,32,24576,3533600,4804,0,5723385,343891,5824980,351177,776191,2056
1717575799687234,725,630,64,0,1,768,483840,33,25344,3659800,5234,0,5889137,305670,6413882,574463,800593,3774
1717576271155688,750,630,64,0,1,768,483840,35,26880,3786000,5981,0,5428836,193669,5795984,392557,844198,1067
1717576760606990,775,630,64,0,1,768,483840,36,27648,3912200,5149,0,6464232,418442,6508228,554117,876054,3598
1717577260787901,800,630,64,0,1,768,483840,37,28416,4038400,6010,0,5672524,444314,6329275,341732,896388,969
1717577753123592,825,630,64,0,1,768,483840,38,29184,4164600,5967,0,6220335,601379,6291564,398725,920272,2930
1717578256934561,850,630,64,0,1,768,483840,39,29952,4290800,5889,0,6500261,691551,6321395,502198,943787,2031
1717578757019868,875,630,64,0,1,768,483840,40,30720,4417000,6002,0,5649384,373220,6361525,495095,971685,5449
1717579273226147,900,630,64,0,1,768,483840,41,31488,4543200,8095,0,6475810,637915,6898655,834850,991863,1979
1717579783605499,925,630,64,0,1,768,483840,43,33024,4669400,6022,0,6306927,461783,6145357,391206,1044079,4619
1717580322824469,950,630,64,0,1,768,483840,44,33792,4795600,6011,0,6035403,428226,6438327,378592,1068205,2016
1717580844429798,975,630,64,0,1,768,483840,45,34560,4921800,6033,0,6089316,599571,6562958,440757,1089607,2032
1717581378285035,1000,630,64,0,1,768,483840,46,35328,5048000,6017,0,6956541,576167,6427219,394114,1113460,1182

